Let's Sweep: The Effect of Evolving $J_2$ on the Resonant Structure of a Three-Planet System

Short and ultra-short planets are a peculiar type of exoplanets with periods as short as a few days or less. Although it is challenging to detect them, already several are observed with many additional candidates. If these planets have formation pathways to their longer period counterparts, they are predicted to reside in multi-planet systems. Thus, gravitational perturbation from potential planetary neighbors may affect their orbital configuration. However, due to their close proximity to their host star, they are also subjects to general relativity precession and torques from the stellar spin quadrupole moment ($J_2$). Here we show that an evolving $J_2$ due to magnetic braking, affects the magnitude and location of secular resonances of the short period planet in a multi-planet system. Thus, driving the short period planet into and out of a secular resonance, exciting the planet's eccentricity and inclination. The high inclination can hinder transit observation, and, in some cases, the high eccentricity may result in an unstable configuration. We propose that evolving $J_2$ in a multi-planet system can be critical in understanding the detectability and stability of short-period planets.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
